Complete results for a numerical evaluation of interior point solvers for large-scale optimal power flow problems

Recent advances in open source interior-point optimization methods and power system related software have provided researchers and educators with the necessary platform for simulating and optimizing power networks with unprecedented convenience. Within the Matpower software platform a combination of several different interior point optimization methods are provided and four different optimal power flow (OPF) formulations are recently available: the Polar-Power, Polar-Current, Cartesian-Power, and Cartesian-Current. The robustness and reliability of interior-point methods for different OPF formulations for minimizing the generation cost starting from different initial guesses, for a wide range of networks provided in the Matpower library ranging from 1951 buses to 193000 buses, will be investigated. Performance profiles are presented for iteration counts, overall time, and memory consumption, revealing the most reliable optimization method for the particular metric.

==> data/HYPEROPTGeneMem0Fig5.dat <==
         ns         N         nrows      Initialization     Factorization     Solution          Total      Iterations     AveragePerIter   FunctionEval        AllRest       Objective            MEMORY
         9        3600     4960818            51.02           154.23            60.66           265.91          23             9.34           360.50           150.88  7.3782327201133227e+08     6830.77
         9        4320     5952978            61.70           197.08            71.88           330.66          23            11.69           424.05           207.16  8.8538796803901660e+08     8196.93
         9        4800     6614418            75.06           237.95            81.75           394.77          23            13.90           501.51           260.07  9.8376443196898925e+08     9107.70
         9        5760     7937298            92.64           316.50           100.66           509.80          22            18.96           657.89           394.98  1.1805173615540786e+09    10434.24
         9        7200     9921618           120.01           479.85           138.49           738.34          23            26.88          1030.53           757.50  1.4756467513037000e+09    13661.55
         9        8760    12071298           138.61           682.72           188.25          1009.58          23            37.87          1515.63          1203.81  1.7953702588611095e+09    16621.55


==> data/HYPEROPTGeneMem1Fig5.dat <==
         ns         N         nrows      Initialization     Factorization     Solution          Total      Iterations     AveragePerIter   FunctionEval        AllRest       Objective            MEMORY
         9        3600     4960818            17.80            88.33           216.98           323.11          23            13.27           315.33           146.41  7.3782327201133204e+08      514.28
         9        4320     5952978            22.45           114.52           258.83           395.80          23            16.23           400.84           203.55  8.8538796803901696e+08      616.92
         9        4800     6614418            24.16           131.92           289.85           445.92          23            18.34           470.07           252.77  9.8376443196898949e+08      685.35
         9        5760     7937298            30.62           170.24           337.66           538.52          22            23.09           570.74           353.00  1.1805173615540783e+09      822.20
         9        7200     9921618            39.80           261.65           446.39           747.85          23            30.78           866.85           580.48  1.4756467513036997e+09     1027.48
         9        8760    12071298            52.68           381.41           554.71           988.81          23            40.70          1297.24           960.22  1.7953702588611085e+09     1249.87


==> data/IPOPTGeneFig5.dat <==
         ns         N         Initialization     Factorization     Solution          Total      Iterations     AveragePerIter   FunctionEval        AllRest       Objective    MEMORY
         9        3600          1394.85         14032.42          1422.79         16850.06           2          7727.61            38.44            61.27     989144087.85  1.7512402343750000e+04
         9        4320          2700.15         20521.41          1949.24         25170.80           2         11235.32           121.41            88.18    1186972905.42  2.4085839843750000e+04
         9        4800          3061.14         43701.10           121.18         46883.42           2         21911.14           266.06           103.84    1318858783.80  3.8395214843750000e+04
         9        5760          5313.83         52723.07           125.65         58162.55           2         26424.36           269.55           155.51    1582630540.56  4.2374804687500000e+04
         9        7200         14392.37        256964.39          2133.90        273490.66           2        129549.15          1250.47           961.65    1978288175.70  1.0115234375000000e+05
         9        8760         123123          123123123           123123        213123              2        2000000             1250.47           961.65    1978288175.70  4.0115234375000000e+06


==> data/InputData.dat <==
Time     Load       LoadScaled
1.0000    0.2403    0.4682
2.0000    0.2193    0.4535
3.0000    0.1274    0.3892
4.0000    0.0976    0.3683
5.0000    0.0930    0.3651
6.0000    0.0916    0.3641
7.0000    0.1107    0.3775
8.0000    0.1574    0.4102
9.0000    0.1413    0.3989
10.0000    0.1489    0.4042
11.0000    0.1468    0.4027
12.0000    0.1226    0.3858
13.0000    0.1264    0.3885
14.0000    0.0937    0.3656
15.0000    0.1152    0.3806
16.0000    0.1427    0.3999
17.0000    0.1571    0.4100
18.0000    0.2297    0.4608
19.0000    0.2845    0.4992
20.0000    0.4194    0.5936
21.0000    0.2725    0.4908
22.0000    0.2402    0.4681
23.0000    0.2381    0.4666
24.0000    0.1924    0.4347
25.0000    0.1099    0.3769
26.0000    0.0288    0.3202
27.0000    0.0333    0.3233
28.0000    0.0227    0.3159
29.0000    0.0108    0.3075
30.0000    0.0211    0.3147
31.0000    0.0821    0.3575
32.0000    0.2355    0.4648
33.0000    0.4370    0.6059
34.0000    0.4294    0.6006
35.0000    0.4058    0.5841
36.0000    0.5007    0.6505
37.0000    0.3583    0.5508
38.0000    0.4392    0.6075
39.0000    0.3663    0.5564
40.0000    0.3023    0.5116
41.0000    0.4970    0.6479
42.0000    0.7738    0.8416
43.0000    0.8049    0.8634
44.0000    0.7090    0.7963
45.0000    0.5477    0.6834
46.0000    0.3579    0.5506
47.0000    0.2231    0.4562
48.0000    0.2505    0.4753
49.0000    0.1266    0.3886
50.0000    0.1145    0.3802
51.0000    0.0324    0.3227
52.0000    0.0258    0.3181
53.0000    0.0237    0.3166
54.0000    0.0320    0.3224
55.0000    0.2451    0.4716
56.0000    0.4767    0.6337
57.0000    0.7612    0.8328
58.0000    0.8591    0.9013
59.0000    0.7655    0.8358
60.0000    0.8460    0.8922
61.0000    0.5703    0.6992
62.0000    0.5243    0.6670
63.0000    0.5311    0.6717
64.0000    0.5121    0.6585
65.0000    0.7698    0.8389
66.0000    0.9713    0.9799
67.0000    0.8584    0.9009
68.0000    0.8247    0.8773
69.0000    0.6109    0.7276
70.0000    0.4651    0.6256
71.0000    0.4131    0.5892
72.0000    0.3860    0.5702
73.0000    0.2176    0.4523
74.0000    0.1404    0.3983
75.0000    0.1585    0.4110
76.0000    0.1560    0.4092
77.0000    0.0586    0.3410
78.0000    0.1225    0.3858
79.0000    0.1447    0.4013
80.0000    0.3423    0.5396
81.0000    0.7334    0.8134
82.0000    0.8011    0.8608
83.0000    0.7971    0.8580
84.0000    0.7964    0.8575
85.0000    0.5680    0.6976
86.0000    0.4309    0.6017
87.0000    0.4121    0.5885
88.0000    0.3600    0.5520
89.0000    0.5024    0.6517
90.0000    0.7811    0.8468
91.0000    0.9417    0.9592
92.0000    0.9170    0.9419
93.0000    0.6882    0.7817
94.0000    0.1750    0.4225
95.0000    0.1637    0.4146
96.0000    0.1582    0.4107
97.0000    0.0480    0.3336
98.0000    0.0049    0.3034
99.0000    0.0028    0.3020
100.0000    0.0026    0.3018
101.0000         0    0.3000
102.0000    0.0043    0.3030
103.0000    0.2631    0.4841
104.0000    0.4425    0.6097
105.0000    0.8927    0.9249
106.0000    0.9025    0.9318
107.0000    0.7222    0.8055
108.0000    0.4873    0.6411
109.0000    0.2880    0.5016
110.0000    0.2792    0.4955
111.0000    0.2785    0.4950
112.0000    0.2771    0.4940
113.0000    0.4640    0.6248
114.0000    0.9455    0.9619
115.0000    0.9635    0.9745
116.0000    0.8642    0.9049
117.0000    0.4850    0.6395
118.0000    0.3207    0.5245
119.0000    0.2599    0.4820
120.0000    0.2570    0.4799
121.0000    0.1419    0.3993
122.0000    0.1324    0.3927
123.0000    0.0128    0.3089
124.0000    0.0221    0.3155
125.0000    0.0231    0.3161
126.0000    0.0259    0.3181
127.0000    0.2933    0.5053
128.0000    0.6046    0.7232
129.0000    0.4510    0.6157
130.0000    0.3613    0.5529
131.0000    0.4211    0.5948
132.0000    0.3017    0.5112
133.0000    0.3114    0.5180
134.0000    0.2176    0.4523
135.0000    0.2017    0.4412
136.0000    0.1993    0.4395
137.0000    0.2363    0.4654
138.0000    0.7936    0.8555
139.0000    0.8570    0.8999
140.0000    0.8420    0.8894
141.0000    0.4589    0.6212
142.0000    0.3096    0.5167
143.0000    0.2110    0.4477
144.0000    0.2078    0.4455
145.0000    0.1419    0.3993
146.0000    0.1422    0.3995
147.0000    0.0929    0.3650
148.0000    0.0904    0.3632
149.0000    0.0438    0.3307
150.0000    0.0531    0.3372
151.0000    0.1916    0.4341
152.0000    0.1987    0.4391
153.0000    0.1987    0.4391
154.0000    0.2572    0.4800
155.0000    0.2638    0.4846
156.0000    0.2751    0.4925
157.0000    0.2098    0.4468
158.0000    0.2321    0.4625
159.0000    0.1759    0.4231
160.0000    0.1919    0.4343
161.0000    0.2748    0.4924
162.0000    0.4807    0.6365
163.0000    0.7416    0.8192
164.0000    0.7471    0.8229
165.0000    0.4842    0.6389
166.0000    0.3606    0.5524
167.0000    0.2506    0.4755
168.0000    0.2455    0.4719
169.0000    0.1427    0.3999
170.0000    0.1107    0.3775
171.0000    0.0726    0.3508
172.0000    0.0410    0.3287
173.0000    0.0412    0.3288
174.0000    0.0500    0.3350
175.0000    0.0543    0.3380
176.0000    0.1128    0.3790
177.0000    0.1102    0.3771
178.0000    0.1964    0.4375
179.0000    0.1983    0.4388
180.0000    0.2004    0.4403
181.0000    0.2555    0.4789
182.0000    0.2558    0.4790
183.0000    0.1850    0.4295
184.0000    0.1780    0.4246
185.0000    0.1910    0.4337
186.0000    0.5050    0.6535
187.0000    0.7295    0.8106
188.0000    0.6409    0.7487
189.0000    0.4366    0.6056
190.0000    0.1872    0.4311
191.0000    0.1869    0.4308
192.0000    0.1954    0.4368
193.0000    0.1803    0.4262
194.0000    0.0961    0.3672
195.0000    0.1137    0.3796
196.0000    0.0612    0.3428
197.0000    0.0577    0.3404
198.0000    0.1376    0.3963
199.0000    0.4303    0.6012
200.0000    0.8827    0.9179
201.0000    0.9777    0.9844
202.0000    0.9901    0.9931
203.0000    1.0000    1.0000
204.0000    0.5909    0.7136
205.0000    0.6746    0.7722
206.0000    0.6291    0.7404
207.0000    0.5667    0.6967
208.0000    0.5076    0.6553
209.0000    0.5864    0.7104
210.0000    0.9219    0.9454
211.0000    0.8961    0.9272
212.0000    0.8974    0.9282
213.0000    0.6158    0.7310
214.0000    0.3653    0.5557
215.0000    0.3715    0.5600
216.0000    0.3122    0.5186
217.0000    0.2069    0.4448
218.0000    0.1909    0.4336
219.0000    0.1881    0.4317
220.0000    0.1638    0.4146
221.0000    0.1662    0.4163
222.0000    0.1964    0.4375
223.0000    0.3432    0.5402
224.0000    0.6351    0.7446
225.0000    0.7749    0.8424
226.0000    0.8770    0.9139
227.0000    0.8050    0.8635
228.0000    0.7271    0.8090
229.0000    0.5947    0.7163
230.0000    0.6046    0.7232
231.0000    0.5436    0.6805
232.0000    0.6083    0.7258
233.0000    0.6940    0.7858
234.0000    0.9447    0.9613
235.0000    0.9934    0.9954
236.0000    0.8263    0.8784
237.0000    0.6422    0.7495
238.0000    0.5614    0.6929
239.0000    0.3923    0.5746
240.0000    0.5780    0.7046

==> data/KNITROGeneFig5.dat <==
         ns         N      Variables   Constraints  KKTrows          Total      Iterations     AveragePerIter   FunctionEvals       AllRest       Objective                MEMORY
         9        3600     1368000     2253600     3621600         24614.23           1         24614.23            39.92         24574.31  6.1337451787080395e+08         44000
         9        4320     1641600     2704320     4345920         41682.64           1         41682.64            53.26         41629.38  7.3606993549175096e+08         168331 
         9        4800     1824000     3004800     4828800         64208.51           1         64208.51            64.60         64143.91  8.1787027589970398e+08         210885 
         9        5760     7937298     92.64       316.50           100.66            1         2000000            657.89           394.98  1.1805173615540786e+09         3000000
         9        7200     9921618     120.01      479.85           138.49            1         2000000            1030.53           757.50  1.4756467513037000e+09        3000000
         9        8760    12071298     138.61      682.72           188.25            1         2000000            1515.63          1203.81  1.7953702588611095e+09        3000000


==> data/MIPSGeneFig5.dat <==
         ns         N         Initialization     Factorization     Solution          Total      Iterations     AveragePerIter   FunctionEval        AllRest       Objective
         9        3600             0.00         21664.13             0.00         21664.13           2         10832.06            79.41             0.00  0.0000000000000000e+00
         9        4320             0.00         52342.03             0.00         52342.03           2         26171.02           157.84             0.00  0.0000000000000000e+00
         9        4800             0.00         94654.50             0.00         94654.50           2         47327.25           171.49             0.00  0.0000000000000000e+00
         9        5760             0.00        128342.01             0.00        128342.01           2         64171.00           225.26             0.00  0.0000000000000000e+00
         9        7200             0.00        182937.13             0.00        182937.13           2         91468.56           294.66             0.00  0.0000000000000000e+00
         9        8760             0.00        432809.67             0.00        432809.67           2        216404.83           642.88             0.00  0.0000000000000000e+00


==> data/itersMPOPF.dat <==
N   case    MIPS    MIPSsc  FMINCON IPOPT   KNITRO
1   case1951rte 26  26  62  28  0
2   case2383wp  30  31  85  30  0
3   case2736sp  27  27  44  20  0
4   case2737sop 25  25  31  22  0
5   case2746wop 29  28  39  29  0
6   case2746wp  28  28  41  23  0
7   case2868rte 26  26  60  33  0
8   case2869pegase  28  29  28  29  0
9   case3012wp  29  29  500 38  0
10  case3120sp  33  33  52  33  0
11  case3375wp  30  30  500 33  0
12  case6468rte 38  39  500 32  0
13  case6470rte 42  44  45  44  0
14  case6495rte 69  67  47  50  0
15  case6515rte 52  51  74  45  0
16  case9241pegase  40  41  44  39  0
17  case_ACTIVSg2000    30  28  26  21  0
18  case_ACTIVSg10k 78  80  52  31  0
19  case_ACTIVSg25k 69  73  48  42  0
20  case13659pegase 500 50  63  50  0
21  case21k 49  49  375 48  0
22  case42k 59  59  500 52  0
23  case99k 73  73  358 61  0
24  case193k    500 500 500 76  0

==> data/itersOPF.dat <==
N   case    MIPS    MIPSsc  FMINCON IPOPT   KNITRO
1   case1951rte 26  26  62  28  10
2   case2383wp  30  31  85  30  10
3   case2736sp  27  27  44  20  10
4   case2737sop 25  25  31  22  10
5   case2746wop 29  28  39  29  10
6   case2746wp  28  28  41  23  10
7   case2868rte 26  26  60  33  10
8   case2869pegase  28  29  28  29  10
9   case3012wp  29  29  500 38  10
10  case3120sp  33  33  52  33  10
11  case3375wp  30  30  500 33  10
12  case6468rte 38  39  500 32  10
13  case6470rte 42  44  45  44  10
14  case6495rte 69  67  47  50  10
15  case6515rte 52  51  74  45  10
16  case9241pegase  40  41  44  39  10
17  case_ACTIVSg2000    30  28  26  21  10
18  case_ACTIVSg10k 78  80  52  31  10
19  case_ACTIVSg25k 69  73  48  42  10
20  case13659pegase 500 50  63  50  10
21  case21k 49  49  375 48  10
22  case42k 59  59  500 52  10
23  case99k 73  73  358 61  10
24  case193k    500 500 500 76  10

==> data/optimizers.dat <==
{Optimizers}    {IP method}    {SQP method}          {Gradients}     {Hessian}          {License}
{IPOPT}         {yes}               {no}               {yes}           {yes}             {Open source (EPL)} 
{BELTISTOS}         {yes}               {no}               {yes}           {yes}         {Free academic use}
{MIPS}          {yes}               {no}               {yes}           {yes}             {Open source (BSD)}
{FMINCON}       {yes}               {yes}              {yes}           {yes}             {MATLAB} 
{KNITRO}        {yes}               {yes}              {yes}           {yes}             {Artelys}


==> data/raptor_mp_bench_R2016b.dat <==
Case               N      MIPS_i MIPS_t MIPS-Sc_i MIPS-Sc_t     fmincon_i fmincon_t  IPOPT_i  IPOPT_t    Knitro_i Knitro_t    TotalTime
case5              1      14       0.93       14       0.28       27       0.91       14       0.28        9       0.30       2.8
case14             2      11       0.15       11       0.10        6       0.18       10       0.14        6       0.11       3.5
case6ww            3       9       0.13        9      0.093        7       0.15        9       0.15        7      0.097       4.2
case9              4      11      0.076       12       0.11        6       0.11       11       0.16        6      0.084       4.7
case9Q             5      10       0.11       10      0.082        5       0.17       10       0.20        5       0.12       5.4
case_ieee30        6      11      0.071       11      0.079        7      0.098       10       0.13        5      0.069       5.8
case57             7      10      0.060       10      0.075        5      0.075       10       0.12        6      0.056       6.2
case30             8      15      0.094       15       0.12       10       0.12       13       0.20       10      0.098       6.9
case30pwl          9      14       0.20       15       0.15       22       0.29       19       0.29       20       0.22       8.0
case30Q           10      12      0.086       12       0.11       14       0.24       11       0.18       10      0.099       8.8
case24_ieee_rts   11      13      0.090       14       0.13       14       0.14       14       0.22        8      0.081       9.4
case39            12      16       0.10       18       0.18       11       0.12       16       0.28       10      0.099      10.2
case118           13      14       0.11       14       0.13       13       0.17       14       0.18        9      0.083      10.9
case89pegase      14      25       0.22       65       1.33       64       1.39       16       0.27       13       0.14      14.2
case_RTS_GMLC     15      25       0.34       25       0.33      168       2.69       22       0.43       15       0.27      18.3
case300           16      19       0.23       19       0.28       20       0.38       17       0.27        9       0.12      19.6
case_ACTIVSg200   17      15       0.20       17       0.28       12       0.26       19       0.41        9       0.15      20.9
case_ACTIVSg500   18      25       0.61       25       0.77       35       1.46       28       0.96       21       0.54      25.2
case1354pegase    19      34       2.17       37       2.97       35       4.63       30       1.76       22       1.33      38.1
case1888rte       20      9       1.10       18       4.44      124       22.9      250       19.6      405       45.6     131.7
case1951rte       21      16       1.41       18       3.25       77       22.7      197       18.4      694       94.0     271.5
case2383wp        22      33       3.65       33       4.20      184       42.0       36       3.34       32       3.11     327.8
case2848rte       23      18       2.26       27       6.95       38       54.0      250       31.6    10000       3406    3828.8
case2868rte       24      16       2.76       64       21.0       58       26.5      250       29.1      192       24.5    3932.8
case_ACTIVSg2000  25      31       3.24       33       4.17       26       6.00       51       6.61       16       1.93    3954.7
case2869pegase    26      36       5.38       39       7.17       50       14.4       31       3.35       23       2.72    3987.7
case2737sop       27      27       3.38       27       4.00       42       9.21       30       3.04       20       2.23    4009.6
case2736sp        28      29       3.56       29       4.23      462        238       33       3.55       20       2.24    4261.6
case2746wop       29      31       3.88       31       4.71       61       14.9       30       3.05       20       2.33    4290.4
case2746wp        30      30       3.78       30       4.57      315       86.1       34       3.45       20       2.26    4390.6
case3012wp        31      41       5.71       42       7.75      496        207       42       4.59       26       3.16    4618.3
case3120sp        32      42       6.09       42       7.31      123       80.9       43       4.99       26       3.21    4720.8
case3375wp        33      52       8.25       52       11.0      424        177       56       8.27       33       4.53    4929.5
case6468rte       34      30       12.7       43       29.2     1000       1475       84       19.8      354       94.6    6560.7
case6470rte       35      32       14.4       67       49.6       57       55.0      250       51.5      692        172    6903.5
case6495rte       36      24       10.6       55       39.7       45       23.5      250       56.4      528        152    7185.5
case6515rte       37      28       12.5       35       26.0      111       64.8      185       43.1      385        109    7440.7
case9241pegase    38      45       25.4       45       29.1       81        184      122       42.2      185        109    7830.3
case13659pegase   39       9       5.35       70       48.8       50        674      250        176      368        183    8916.5
case_ACTIVSg10k   40      95       52.5      119        122       18       19.0      137       67.0     1104        599    9776.7
case21k           41      72        402       71        419      457       3072       63       69.0       43       68.4   13806.4
case42k           42      84       3174       83       3165      499       9263       72        201       50        233   29842.3




==> data/raptor_mp_bench_R2016b.txt <==
mpbench_opf_cases; diary off; save raptor_mp_bench_R2016b.mat sorted_cases sts res mpopt mpopt0
..........................................

Case Statistics        nb    ng    nl   nlc  ndc  ni nib pq PLQ
---------------      ----- ----- ----- ----- --- --- --- -- ---
case5 ..............     5     5     6     2   0   1   0 p. .L.
case14 .............    14     5    20     0   0   1   0 p. ..Q
case6ww ............     6     3    11    11   0   1   0 p. ..Q
case9 ..............     9     3     9     9   0   1   0 p. ..Q
case9Q .............     9     3     9     9   0   1   0 pq ..Q
case_ieee30 ........    30     6    41     0   0   1   0 p. ..Q
case57 .............    57     7    80     0   0   1   0 p. ..Q
case30 .............    30     6    41    41   0   1   0 p. ..Q
case30pwl ..........    30     6    41    41   0   1   0 p. P..
case30Q ............    30     6    41    41   0   1   0 pq ..Q
case24_ieee_rts ....    24    33    38    38   0   1   0 p. ..Q
case39 .............    39    10    46    46   0   1   0 p. ..Q
case118 ............   118    54   186     0   0   1   0 p. ..Q
case89pegase .......    89    12   210    77   0   1   0 p. .L.
case_RTS_GMLC ......    73   158   120   120   1   1   0 p. P..
case300 ............   300    69   411     0   0   1   0 p. ..Q
case_ACTIVSg200 ....   200    49   245   245   0   1   0 p. ..Q
case_ACTIVSg500 ....   500    90   597   597   0   1   0 p. ..Q
case1354pegase .....  1354   260  1991  1432   0   1   0 p. .L.
case1888rte ........  1888   297  2531  2076   0   1   0 p. .L.
case1951rte ........  1951   391  2596  2099   0   1   0 p. .L.
case2383wp .........  2383   327  2896  2896   0   1   0 p. .L.
case2848rte ........  2848   547  3776  2231   0   1   0 p. .L.
case2868rte ........  2868   599  3808  2281   0   1   0 p. .L.
case_ACTIVSg2000 ...  2000   544  3206  3206   0   1   0 p. ..Q
case2869pegase .....  2869   510  4582  2743   0   1   0 p. .L.
case2737sop ........  2737   399  3506  3506   0   1   0 p. .L.
case2736sp .........  2736   420  3504  3504   0   1   0 p. .L.
case2746wop ........  2746   514  3514  3514   0   1   0 p. .L.
case2746wp .........  2746   520  3514  3514   0   1   0 p. .L.
case3012wp .........  3012   502  3572  3572   0   1   0 p. .L.
case3120sp .........  3120   505  3693  3693   0   1   0 p. .L.
case3375wp .........  3374   596  4161  4161   0   1   0 p. .L.
case6468rte ........  6468  1295  9000  2313   0   1   0 p. .L.
case6470rte ........  6470  1330  9005  3110   0   1   0 p. .L.
case6495rte ........  6495  1372  9019  3109   0   1   0 p. .L.
case6515rte ........  6515  1388  9037  3131   0   1   0 p. .L.
case9241pegase .....  9241  1445 16049  6295   0   1   0 p. .L.
case13659pegase .... 13659  4092 20467     0   0   1   0 p. .L.
case_ACTIVSg10k .... 10000  2485 12706 10244   0   1   0 p. ..Q
case21k ............ 21084  2692 25001 25001   0   7   0 p. .L.
case42k ............ 42168  5384 50001 50001   0  14   0 p. .L.

Results                     MIPS              MIPS-Sc             fmincon              Ipopt               Knitro        total secs
                       iter   √   secs     iter   √   secs     iter   √   secs     iter   √   secs     iter   √   secs     elapsed
-------               ------- - --------  ------- - --------  ------- - --------  ------- - --------  ------- - -------- -----------
case5 ..............       14       0.93       14       0.28       27       0.91       14       0.28        9       0.30       2.8
case14 .............       11       0.15       11       0.10        6       0.18       10       0.14        6       0.11       3.5
case6ww ............        9       0.13        9      0.093        7       0.15        9       0.15        7      0.097       4.2
case9 ..............       11      0.076       12       0.11        6       0.11       11       0.16        6      0.084       4.7
case9Q .............       10       0.11       10      0.082        5       0.17       10       0.20        5       0.12       5.4
case_ieee30 ........       11      0.071       11      0.079        7      0.098       10       0.13        5      0.069       5.8
case57 .............       10      0.060       10      0.075        5      0.075       10       0.12        6      0.056       6.2
case30 .............       15      0.094       15       0.12       10       0.12       13       0.20       10      0.098       6.9
case30pwl ..........       14       0.20       15       0.15       22       0.29       19       0.29       20       0.22       8.0
case30Q ............       12      0.086       12       0.11       14       0.24       11       0.18       10      0.099       8.8
case24_ieee_rts ....       13      0.090       14       0.13       14       0.14       14       0.22        8      0.081       9.4
case39 .............       16       0.10       18       0.18       11       0.12       16       0.28       10      0.099      10.2
case118 ............       14       0.11       14       0.13       13       0.17       14       0.18        9      0.083      10.9
case89pegase .......       25       0.22       65       1.33       64 x     1.39       16       0.27       13       0.14      14.2
case_RTS_GMLC ......       25       0.34       25       0.33      168       2.69       22       0.43       15       0.27      18.3
case300 ............       19       0.23       19       0.28       20       0.38       17       0.27        9       0.12      19.6
case_ACTIVSg200 ....       15       0.20       17       0.28       12       0.26       19       0.41        9       0.15      20.9
case_ACTIVSg500 ....       25       0.61       25       0.77       35       1.46       28       0.96       21       0.54      25.2
case1354pegase .....       34       2.17       37       2.97       35       4.63       30       1.76       22       1.33      38.1
case1888rte ........        9 x     1.10       18 x     4.44      124       22.9      250 x     19.6      405       45.6     131.7
case1951rte ........       16 x     1.41       18 x     3.25       77       22.7      197       18.4      694 x     94.0     271.5
case2383wp .........       33       3.65       33       4.20      184       42.0       36       3.34       32       3.11     327.8
case2848rte ........       18 x     2.26       27 x     6.95       38       54.0      250 x     31.6    10000 x     3406    3828.8
case2868rte ........       16 x     2.76       64 x     21.0       58       26.5      250 x     29.1      192 x     24.5    3932.8
case_ACTIVSg2000 ...       31       3.24       33       4.17       26       6.00       51       6.61       16       1.93    3954.7
case2869pegase .....       36       5.38       39       7.17       50       14.4       31       3.35       23       2.72    3987.7
case2737sop ........       27       3.38       27       4.00       42       9.21       30       3.04       20       2.23    4009.6
case2736sp .........       29       3.56       29       4.23      462 x      238       33       3.55       20       2.24    4261.6
case2746wop ........       31       3.88       31       4.71       61       14.9       30       3.05       20       2.33    4290.4
case2746wp .........       30       3.78       30       4.57      315       86.1       34       3.45       20       2.26    4390.6
case3012wp .........       41       5.71       42       7.75      496        207       42       4.59       26       3.16    4618.3
case3120sp .........       42       6.09       42       7.31      123 x     80.9       43       4.99       26       3.21    4720.8
case3375wp .........       52       8.25       52       11.0      424 x      177       56       8.27       33       4.53    4929.5
case6468rte ........       30 x     12.7       43 x     29.2     1000 x     1475       84 x     19.8      354       94.6    6560.7
case6470rte ........       32 x     14.4       67 x     49.6       57       55.0      250 x     51.5      692        172    6903.5
case6495rte ........       24 x     10.6       55 x     39.7       45       23.5      250 x     56.4      528 x      152    7185.5
case6515rte ........       28 x     12.5       35 x     26.0      111       64.8      185       43.1      385 x      109    7440.7
case9241pegase .....       45       25.4       45       29.1       81        184      122       42.2      185        109    7830.3
case13659pegase ....        9 x     5.35       70       48.8       50        674      250 x      176      368        183    8916.5
case_ACTIVSg10k ....       95 x     52.5      119 x      122       18       19.0      137       67.0     1104 x      599    9776.7
case21k ............       72        402       71        419      457       3072       63       69.0       43       68.4   13806.4
case42k ............       84       3174       83       3165      499       9263       72        201       50        233   29842.3


Case Statistics        nb    ng    nl   nlc  ndc  nvar   nnle   nnli   nlin   ni nib pq PLQ
---------------      ----- ----- ----- ----- --- ------ ------ ------ ------ --- --- -- ---
case5 ..............     5     5     6     2   0     20     10      4      0   1   0 p. .L.
case14 .............    14     5    20     0   0     38     28      0      0   1   0 p. ..Q
case6ww ............     6     3    11    11   0     18     12     22      0   1   0 p. ..Q
case9 ..............     9     3     9     9   0     24     18     18      0   1   0 p. ..Q
case9Q .............     9     3     9     9   0     24     18     18      0   1   0 pq ..Q
case_ieee30 ........    30     6    41     0   0     72     60      0      0   1   0 p. ..Q
case57 .............    57     7    80     0   0    128    114      0      0   1   0 p. ..Q
case30 .............    30     6    41    41   0     72     60     82      0   1   0 p. ..Q
case30pwl ..........    30     6    41    41   0     78     60     82     18   1   0 p. P..
case30Q ............    30     6    41    41   0     72     60     82      0   1   0 pq ..Q
case24_ieee_rts ....    24    33    38    38   0    114     48     76      0   1   0 p. ..Q
case39 .............    39    10    46    46   0     98     78     92      0   1   0 p. ..Q
case118 ............   118    54   186     0   0    344    236      0      0   1   0 p. ..Q
case89pegase .......    89    12   210    77   0    202    178    154      0   1   0 p. .L.
case_RTS_GMLC ......    73   158   120   120   1    438    146    240    409   1   0 p. P..
case300 ............   300    69   411     0   0    738    600      0      0   1   0 p. ..Q
case_ACTIVSg200 ....   200    49   245   245   0    476    400    490      0   1   0 p. ..Q
case_ACTIVSg500 ....   500    90   597   597   0   1112   1000   1194      0   1   0 p. ..Q
case1354pegase .....  1354   260  1991  1432   0   3228   2708   2864      0   1   0 p. .L.
case1888rte ........  1888   297  2531  2076   0   4356   3776   4152      0   1   0 p. .L.
case1951rte ........  1951   391  2596  2099   0   4634   3902   4198      0   1   0 p. .L.
case2383wp .........  2383   327  2896  2896   0   5420   4766   5792      0   1   0 p. .L.
case2848rte ........  2848   547  3776  2231   0   6718   5696   4462      0   1   0 p. .L.
case2868rte ........  2868   599  3808  2281   0   6858   5736   4562      0   1   0 p. .L.
case_ACTIVSg2000 ...  2000   544  3206  3206   0   4864   4000   6412      0   1   0 p. ..Q
case2869pegase .....  2869   510  4582  2743   0   6758   5738   5486      0   1   0 p. .L.
case2737sop ........  2737   399  3506  3506   0   5912   5474   6538      0   1   0 p. .L.
case2736sp .........  2736   420  3504  3504   0   6012   5472   6538      0   1   0 p. .L.
case2746wop ........  2746   514  3514  3514   0   6354   5492   6614      0   1   0 p. .L.
case2746wp .........  2746   520  3514  3514   0   6404   5492   6558      0   1   0 p. .L.
case3012wp .........  3012   502  3572  3572   0   6794   6024   7144      0   1   0 p. .L.
case3120sp .........  3120   505  3693  3693   0   6836   6240   7386      0   1   0 p. .L.
case3375wp .........  3374   596  4161  4161   0   7706   6748   8322      0   1   0 p. .L.
case6468rte ........  6468  1295  9000  2313   0  13734  12936   4626      0   1   0 p. .L.
case6470rte ........  6470  1330  9005  3110   0  14462  12940   6220      0   1   0 p. .L.
case6495rte ........  6495  1372  9019  3109   0  14350  12990   6218      0   1   0 p. .L.
case6515rte ........  6515  1388  9037  3131   0  14398  13030   6262      0   1   0 p. .L.
case9241pegase .....  9241  1445 16049  6295   0  21372  18482  12590      0   1   0 p. .L.
case13659pegase .... 13659  4092 20467     0   0  35502  27318      0      0   1   0 p. .L.
case_ACTIVSg10k .... 10000  2485 12706 10244   0  23874  20000  20488      5   1   0 p. ..Q
case21k ............ 21084  2692 25001 25001   0  54091  42168  50002  19614   7   0 p. .L.
case42k ............ 42168  5384 50001 50001   0 107027  84336 100002  38458  14   0 p. .L.


Results                     MIPS              MIPS-Sc             fmincon              Ipopt               Knitro
                       iter   √   secs     iter   √   secs     iter   √   secs     iter   √   secs     iter   √   secs  
-------               ------- - --------  ------- - --------  ------- - --------  ------- - --------  ------- - --------
case5 ..............       14       0.93       14       0.28       27       0.91       14       0.28        9       0.30
case14 .............       11       0.15       11       0.10        6       0.18       10       0.14        6       0.11
case6ww ............        9       0.13        9      0.093        7       0.15        9       0.15        7      0.097
case9 ..............       11      0.076       12       0.11        6       0.11       11       0.16        6      0.084
case9Q .............       10       0.11       10      0.082        5       0.17       10       0.20        5       0.12
case_ieee30 ........       11      0.071       11      0.079        7      0.098       10       0.13        5      0.069
case57 .............       10      0.060       10      0.075        5      0.075       10       0.12        6      0.056
case30 .............       15      0.094       15       0.12       10       0.12       13       0.20       10      0.098
case30pwl ..........       14       0.20       15       0.15       22       0.29       19       0.29       20       0.22
case30Q ............       12      0.086       12       0.11       14       0.24       11       0.18       10      0.099
case24_ieee_rts ....       13      0.090       14       0.13       14       0.14       14       0.22        8      0.081
case39 .............       16       0.10       18       0.18       11       0.12       16       0.28       10      0.099
case118 ............       14       0.11       14       0.13       13       0.17       14       0.18        9      0.083
case89pegase .......       25       0.22       65       1.33       64 x     1.39       16       0.27       13       0.14
case_RTS_GMLC ......       25       0.34       25       0.33      168       2.69       22       0.43       15       0.27
case300 ............       19       0.23       19       0.28       20       0.38       17       0.27        9       0.12
case_ACTIVSg200 ....       15       0.20       17       0.28       12       0.26       19       0.41        9       0.15
case_ACTIVSg500 ....       25       0.61       25       0.77       35       1.46       28       0.96       21       0.54
case1354pegase .....       34       2.17       37       2.97       35       4.63       30       1.76       22       1.33
case1888rte ........        9 x     1.10       18 x     4.44      124       22.9      250 x     19.6      405       45.6
case1951rte ........       16 x     1.41       18 x     3.25       77       22.7      197       18.4      694 x     94.0
case2383wp .........       33       3.65       33       4.20      184       42.0       36       3.34       32       3.11
case2848rte ........       18 x     2.26       27 x     6.95       38       54.0      250 x     31.6    10000 x     3406
case2868rte ........       16 x     2.76       64 x     21.0       58       26.5      250 x     29.1      192 x     24.5
case_ACTIVSg2000 ...       31       3.24       33       4.17       26       6.00       51       6.61       16       1.93
case2869pegase .....       36       5.38       39       7.17       50       14.4       31       3.35       23       2.72
case2737sop ........       27       3.38       27       4.00       42       9.21       30       3.04       20       2.23
case2736sp .........       29       3.56       29       4.23      462 x      238       33       3.55       20       2.24
case2746wop ........       31       3.88       31       4.71       61       14.9       30       3.05       20       2.33
case2746wp .........       30       3.78       30       4.57      315       86.1       34       3.45       20       2.26
case3012wp .........       41       5.71       42       7.75      496        207       42       4.59       26       3.16
case3120sp .........       42       6.09       42       7.31      123 x     80.9       43       4.99       26       3.21
case3375wp .........       52       8.25       52       11.0      424 x      177       56       8.27       33       4.53
case6468rte ........       30 x     12.7       43 x     29.2     1000 x     1475       84 x     19.8      354       94.6
case6470rte ........       32 x     14.4       67 x     49.6       57       55.0      250 x     51.5      692        172
case6495rte ........       24 x     10.6       55 x     39.7       45       23.5      250 x     56.4      528 x      152
case6515rte ........       28 x     12.5       35 x     26.0      111       64.8      185       43.1      385 x      109
case9241pegase .....       45       25.4       45       29.1       81        184      122       42.2      185        109
case13659pegase ....        9 x     5.35       70       48.8       50        674      250 x      176      368        183
case_ACTIVSg10k ....       95 x     52.5      119 x      122       18       19.0      137       67.0     1104 x      599
case21k ............       72        402       71        419      457       3072       63       69.0       43       68.4
case42k ............       84       3174       83       3165      499       9263       72        201       50        233


==> data/raptor_mp_bench_R2016b_x0.dat <==
Cases                 N       MIPS_i MIPS_t MIPS-Sc_i MIPS-Sc_t     fmincon_i fmincon_t  IPOPT_i  IPOPT_t    Knitro_i Knitro_t    TotalTime
case5                 1           14       0.13       14       0.10       27       0.21       16       0.23       10       0.11       0.8
case14                2           11      0.073       11      0.066        6      0.062        9       0.13        5      0.062       1.2
case6ww               3            9      0.057        9      0.073        7      0.062        8       0.14        7      0.069       1.6
case9                 4           11      0.058       12      0.090        6      0.059       11       0.16        6      0.065       2.0
case9Q                5           10      0.071       10      0.079        5      0.056        9       0.15        5      0.065       2.5
case_ieee30           6           11      0.053       11      0.073        7      0.067        9       0.12        5      0.052       2.8
case57                7           10      0.057       10      0.071        5      0.060       11       0.14        4      0.050       3.2
case30                8           15      0.091       15       0.13       10      0.097       14       0.22       10      0.096       3.9
case30pwl             9           22       0.17       49       0.36       22       0.22       16       0.25       25       0.20       5.1
case30Q              10           11      0.073       11      0.094       14       0.14       11       0.17       11      0.097       5.7
case24_ieee_rts      11           14      0.081       14       0.11       14       0.12       12       0.20        9      0.086       6.3
case39               12           14      0.086       14       0.11       11       0.10       15       0.23       11       0.10       6.9
case118              13           14      0.098       14       0.12       13       0.15       13       0.17        9      0.083       7.5
case89pegase         14            7      0.076       61       1.14       64       1.24       39       0.67       35       0.31      11.0
case_RTS_GMLC        15           86       0.71       86       0.90      168       2.62       23       0.43       43       0.45      16.1
case300              16           18       0.21       18       0.26       20       0.38       24       0.36       11       0.14      17.4
case_ACTIVSg200      17           14       0.18       15       0.25       12       0.25       17       0.36        9       0.15      18.6
case_ACTIVSg500      18           21       0.50       22       0.67       35       1.44       25       0.80       18       0.48      22.5
case1354pegase       19           50       3.20       58       4.62       35       4.65       31       1.81       21       1.28      38.1
case1888rte          20           30       2.56       30       3.00      124       23.3       89       6.83       70       6.52      80.3
case1951rte          21           28       2.54       28       2.91       77       23.1       33       2.51      104       8.90     120.3
case2383wp           22           32       3.55       32       4.21      184       42.1       32       3.00       32       3.12     176.4
case2848rte          23           40       5.06       29       4.27       38       54.1      250       23.9      370       46.3     309.9
case2868rte          24           31       3.99       31       4.62       58       26.5       47       4.69       33       6.65     356.4
case_ACTIVSg2000     25           22       2.31       22       2.69       26       5.99       28       2.58       15       1.85     371.9
case2869pegase       26           65       9.43       65       12.0       50       14.3       35       3.73       25       2.93     414.3
case2737sop          27           25       3.12       25       3.69       42       9.23       22       2.38       20       2.27     435.0
case2736sp           28           28       3.41       28       4.06      462        237       23       2.47      160       18.5     700.5
case2746wop          29           26       3.25       26       3.99       61       14.9       18       2.06      372       43.6     768.3
case2746wp           30           28       3.55       28       4.31      315       86.2       17       1.82    10000       3253    4116.9
case3012wp           31           30       4.17       30       4.99      496        207       43       4.70       50       5.82    4343.3
case3120sp           32           80       11.6       88       20.1      123       81.0       42       4.71       27       3.36    4464.1
case3375wp           33           65       10.3       66       17.4      424        179       27       3.56       50       6.76    4680.8
case6468rte          34           47       14.1       47       16.1     1000       1468       34       6.33      185       44.6    6230.3
case6470rte          35           46       15.1       47       17.3       57       56.4      250       44.6       33       8.47    6372.0
case6495rte          36           28       8.30       70       26.6       45       23.8       54       10.3       36       8.11    6449.1
case6515rte          37           57       18.2       69       27.5      111       66.5       50       9.43       46       11.1    6581.9
case9241pegase       38           88       49.0       91       67.5       81        184       42       14.1       32       16.9    6913.6
case13659pegase      39           44       28.6       42       29.3       50        674      250       66.9      201        100    7812.9
case_ACTIVSg10k      40           40       20.6       41       25.6       18       19.0       43       15.6       23       11.2    7905.0
case21k              41           53        283       53        298      457       3079       54       62.1      171        272   11899.4
case42k              42           64       2472       64       2498      499       9280       51        151      299       1477   27777.6




==> data/raptor_mp_bench_R2016b_x0.txt <==
mpbench_opf_cases; diary off; save raptor_mp_bench_R2016b_x0.mat sorted_cases sts res mpopt mpopt0
..........................................

Case Statistics        nb    ng    nl   nlc  ndc  ni nib pq PLQ
---------------      ----- ----- ----- ----- --- --- --- -- ---
case5 ..............     5     5     6     2   0   1   0 p. .L.
case14 .............    14     5    20     0   0   1   0 p. ..Q
case6ww ............     6     3    11    11   0   1   0 p. ..Q
case9 ..............     9     3     9     9   0   1   0 p. ..Q
case9Q .............     9     3     9     9   0   1   0 pq ..Q
case_ieee30 ........    30     6    41     0   0   1   0 p. ..Q
case57 .............    57     7    80     0   0   1   0 p. ..Q
case30 .............    30     6    41    41   0   1   0 p. ..Q
case30pwl ..........    30     6    41    41   0   1   0 p. P..
case30Q ............    30     6    41    41   0   1   0 pq ..Q
case24_ieee_rts ....    24    33    38    38   0   1   0 p. ..Q
case39 .............    39    10    46    46   0   1   0 p. ..Q
case118 ............   118    54   186     0   0   1   0 p. ..Q
case89pegase .......    89    12   210    77   0   1   0 p. .L.
case_RTS_GMLC ......    73   158   120   120   1   1   0 p. P..
case300 ............   300    69   411     0   0   1   0 p. ..Q
case_ACTIVSg200 ....   200    49   245   245   0   1   0 p. ..Q
case_ACTIVSg500 ....   500    90   597   597   0   1   0 p. ..Q
case1354pegase .....  1354   260  1991  1432   0   1   0 p. .L.
case1888rte ........  1888   297  2531  2076   0   1   0 p. .L.
case1951rte ........  1951   391  2596  2099   0   1   0 p. .L.
case2383wp .........  2383   327  2896  2896   0   1   0 p. .L.
case2848rte ........  2848   547  3776  2231   0   1   0 p. .L.
case2868rte ........  2868   599  3808  2281   0   1   0 p. .L.
case_ACTIVSg2000 ...  2000   544  3206  3206   0   1   0 p. ..Q
case2869pegase .....  2869   510  4582  2743   0   1   0 p. .L.
case2737sop ........  2737   399  3506  3506   0   1   0 p. .L.
case2736sp .........  2736   420  3504  3504   0   1   0 p. .L.
case2746wop ........  2746   514  3514  3514   0   1   0 p. .L.
case2746wp .........  2746   520  3514  3514   0   1   0 p. .L.
case3012wp .........  3012   502  3572  3572   0   1   0 p. .L.
case3120sp .........  3120   505  3693  3693   0   1   0 p. .L.
case3375wp .........  3374   596  4161  4161   0   1   0 p. .L.
case6468rte ........  6468  1295  9000  2313   0   1   0 p. .L.
case6470rte ........  6470  1330  9005  3110   0   1   0 p. .L.
case6495rte ........  6495  1372  9019  3109   0   1   0 p. .L.
case6515rte ........  6515  1388  9037  3131   0   1   0 p. .L.
case9241pegase .....  9241  1445 16049  6295   0   1   0 p. .L.
case13659pegase .... 13659  4092 20467     0   0   1   0 p. .L.
case_ACTIVSg10k .... 10000  2485 12706 10244   0   1   0 p. ..Q
case21k ............ 21084  2692 25001 25001   0   7   0 p. .L.
case42k ............ 42168  5384 50001 50001   0  14   0 p. .L.

Results                     MIPS              MIPS-Sc             fmincon              Ipopt               Knitro        total secs
                       iter   √   secs     iter   √   secs     iter   √   secs     iter   √   secs     iter   √   secs     elapsed
-------               ------- - --------  ------- - --------  ------- - --------  ------- - --------  ------- - -------- -----------
case5 ..............       14       0.13       14       0.10       27       0.21       16       0.23       10       0.11       0.8
case14 .............       11      0.073       11      0.066        6      0.062        9       0.13        5      0.062       1.2
case6ww ............        9      0.057        9      0.073        7      0.062        8       0.14        7      0.069       1.6
case9 ..............       11      0.058       12      0.090        6      0.059       11       0.16        6      0.065       2.0
case9Q .............       10      0.071       10      0.079        5      0.056        9       0.15        5      0.065       2.5
case_ieee30 ........       11      0.053       11      0.073        7      0.067        9       0.12        5      0.052       2.8
case57 .............       10      0.057       10      0.071        5      0.060       11       0.14        4      0.050       3.2
case30 .............       15      0.091       15       0.13       10      0.097       14       0.22       10      0.096       3.9
case30pwl ..........       22 x     0.17       49       0.36       22       0.22       16       0.25       25       0.20       5.1
case30Q ............       11      0.073       11      0.094       14       0.14       11       0.17       11      0.097       5.7
case24_ieee_rts ....       14      0.081       14       0.11       14       0.12       12       0.20        9      0.086       6.3
case39 .............       14      0.086       14       0.11       11       0.10       15       0.23       11       0.10       6.9
case118 ............       14      0.098       14       0.12       13       0.15       13       0.17        9      0.083       7.5
case89pegase .......        7 x    0.076       61       1.14       64 x     1.24       39       0.67       35       0.31      11.0
case_RTS_GMLC ......       86       0.71       86       0.90      168       2.62       23       0.43       43       0.45      16.1
case300 ............       18       0.21       18       0.26       20       0.38       24       0.36       11       0.14      17.4
case_ACTIVSg200 ....       14       0.18       15       0.25       12       0.25       17       0.36        9       0.15      18.6
case_ACTIVSg500 ....       21       0.50       22       0.67       35       1.44       25       0.80       18       0.48      22.5
case1354pegase .....       50       3.20       58       4.62       35       4.65       31       1.81       21       1.28      38.1
case1888rte ........       30       2.56       30       3.00      124       23.3       89       6.83       70       6.52      80.3
case1951rte ........       28       2.54       28       2.91       77       23.1       33       2.51      104       8.90     120.3
case2383wp .........       32       3.55       32       4.21      184       42.1       32       3.00       32       3.12     176.4
case2848rte ........       40       5.06       29       4.27       38       54.1      250 x     23.9      370       46.3     309.9
case2868rte ........       31       3.99       31       4.62       58       26.5       47       4.69       33 x     6.65     356.4
case_ACTIVSg2000 ...       22       2.31       22       2.69       26       5.99       28       2.58       15       1.85     371.9
case2869pegase .....       65       9.43       65       12.0       50       14.3       35       3.73       25       2.93     414.3
case2737sop ........       25       3.12       25       3.69       42       9.23       22       2.38       20       2.27     435.0
case2736sp .........       28       3.41       28       4.06      462 x      237       23       2.47      160 x     18.5     700.5
case2746wop ........       26       3.25       26       3.99       61       14.9       18       2.06      372       43.6     768.3
case2746wp .........       28       3.55       28       4.31      315       86.2       17       1.82    10000 x     3253    4116.9
case3012wp .........       30       4.17       30       4.99      496        207       43       4.70       50       5.82    4343.3
case3120sp .........       80 x     11.6       88       20.1      123 x     81.0       42       4.71       27       3.36    4464.1
case3375wp .........       65       10.3       66       17.4      424 x      179       27       3.56       50       6.76    4680.8
case6468rte ........       47       14.1       47       16.1     1000 x     1468       34       6.33      185       44.6    6230.3
case6470rte ........       46       15.1       47       17.3       57       56.4      250 x     44.6       33       8.47    6372.0
case6495rte ........       28 x     8.30       70       26.6       45       23.8       54       10.3       36       8.11    6449.1
case6515rte ........       57       18.2       69       27.5      111       66.5       50       9.43       46       11.1    6581.9
case9241pegase .....       88       49.0       91       67.5       81        184       42       14.1       32       16.9    6913.6
case13659pegase ....       44       28.6       42       29.3       50        674      250 x     66.9      201        100    7812.9
case_ACTIVSg10k ....       40       20.6       41       25.6       18       19.0       43       15.6       23       11.2    7905.0
case21k ............       53        283       53        298      457       3079       54       62.1      171        272   11899.4
case42k ............       64       2472       64       2498      499       9280       51        151      299       1477   27777.6


Case Statistics        nb    ng    nl   nlc  ndc  nvar   nnle   nnli   nlin   ni nib pq PLQ
---------------      ----- ----- ----- ----- --- ------ ------ ------ ------ --- --- -- ---
case5 ..............     5     5     6     2   0     20     10      4      0   1   0 p. .L.
case14 .............    14     5    20     0   0     38     28      0      0   1   0 p. ..Q
case6ww ............     6     3    11    11   0     18     12     22      0   1   0 p. ..Q
case9 ..............     9     3     9     9   0     24     18     18      0   1   0 p. ..Q
case9Q .............     9     3     9     9   0     24     18     18      0   1   0 pq ..Q
case_ieee30 ........    30     6    41     0   0     72     60      0      0   1   0 p. ..Q
case57 .............    57     7    80     0   0    128    114      0      0   1   0 p. ..Q
case30 .............    30     6    41    41   0     72     60     82      0   1   0 p. ..Q
case30pwl ..........    30     6    41    41   0     78     60     82     18   1   0 p. P..
case30Q ............    30     6    41    41   0     72     60     82      0   1   0 pq ..Q
case24_ieee_rts ....    24    33    38    38   0    114     48     76      0   1   0 p. ..Q
case39 .............    39    10    46    46   0     98     78     92      0   1   0 p. ..Q
case118 ............   118    54   186     0   0    344    236      0      0   1   0 p. ..Q
case89pegase .......    89    12   210    77   0    202    178    154      0   1   0 p. .L.
case_RTS_GMLC ......    73   158   120   120   1    438    146    240    409   1   0 p. P..
case300 ............   300    69   411     0   0    738    600      0      0   1   0 p. ..Q
case_ACTIVSg200 ....   200    49   245   245   0    476    400    490      0   1   0 p. ..Q
case_ACTIVSg500 ....   500    90   597   597   0   1112   1000   1194      0   1   0 p. ..Q
case1354pegase .....  1354   260  1991  1432   0   3228   2708   2864      0   1   0 p. .L.
case1888rte ........  1888   297  2531  2076   0   4356   3776   4152      0   1   0 p. .L.
case1951rte ........  1951   391  2596  2099   0   4634   3902   4198      0   1   0 p. .L.
case2383wp .........  2383   327  2896  2896   0   5420   4766   5792      0   1   0 p. .L.
case2848rte ........  2848   547  3776  2231   0   6718   5696   4462      0   1   0 p. .L.
case2868rte ........  2868   599  3808  2281   0   6858   5736   4562      0   1   0 p. .L.
case_ACTIVSg2000 ...  2000   544  3206  3206   0   4864   4000   6412      0   1   0 p. ..Q
case2869pegase .....  2869   510  4582  2743   0   6758   5738   5486      0   1   0 p. .L.
case2737sop ........  2737   399  3506  3506   0   5912   5474   6538      0   1   0 p. .L.
case2736sp .........  2736   420  3504  3504   0   6012   5472   6538      0   1   0 p. .L.
case2746wop ........  2746   514  3514  3514   0   6354   5492   6614      0   1   0 p. .L.
case2746wp .........  2746   520  3514  3514   0   6404   5492   6558      0   1   0 p. .L.
case3012wp .........  3012   502  3572  3572   0   6794   6024   7144      0   1   0 p. .L.
case3120sp .........  3120   505  3693  3693   0   6836   6240   7386      0   1   0 p. .L.
case3375wp .........  3374   596  4161  4161   0   7706   6748   8322      0   1   0 p. .L.
case6468rte ........  6468  1295  9000  2313   0  13734  12936   4626      0   1   0 p. .L.
case6470rte ........  6470  1330  9005  3110   0  14462  12940   6220      0   1   0 p. .L.
case6495rte ........  6495  1372  9019  3109   0  14350  12990   6218      0   1   0 p. .L.
case6515rte ........  6515  1388  9037  3131   0  14398  13030   6262      0   1   0 p. .L.
case9241pegase .....  9241  1445 16049  6295   0  21372  18482  12590      0   1   0 p. .L.
case13659pegase .... 13659  4092 20467     0   0  35502  27318      0      0   1   0 p. .L.
case_ACTIVSg10k .... 10000  2485 12706 10244   0  23874  20000  20488      5   1   0 p. ..Q
case21k ............ 21084  2692 25001 25001   0  54091  42168  50002  19614   7   0 p. .L.
case42k ............ 42168  5384 50001 50001   0 107027  84336 100002  38458  14   0 p. .L.


Results                     MIPS              MIPS-Sc             fmincon              Ipopt               Knitro
                       iter   √   secs     iter   √   secs     iter   √   secs     iter   √   secs     iter   √   secs  
-------               ------- - --------  ------- - --------  ------- - --------  ------- - --------  ------- - --------
case5 ..............       14       0.13       14       0.10       27       0.21       16       0.23       10       0.11
case14 .............       11      0.073       11      0.066        6      0.062        9       0.13        5      0.062
case6ww ............        9      0.057        9      0.073        7      0.062        8       0.14        7      0.069
case9 ..............       11      0.058       12      0.090        6      0.059       11       0.16        6      0.065
case9Q .............       10      0.071       10      0.079        5      0.056        9       0.15        5      0.065
case_ieee30 ........       11      0.053       11      0.073        7      0.067        9       0.12        5      0.052
case57 .............       10      0.057       10      0.071        5      0.060       11       0.14        4      0.050
case30 .............       15      0.091       15       0.13       10      0.097       14       0.22       10      0.096
case30pwl ..........       22 x     0.17       49       0.36       22       0.22       16       0.25       25       0.20
case30Q ............       11      0.073       11      0.094       14       0.14       11       0.17       11      0.097
case24_ieee_rts ....       14      0.081       14       0.11       14       0.12       12       0.20        9      0.086
case39 .............       14      0.086       14       0.11       11       0.10       15       0.23       11       0.10
case118 ............       14      0.098       14       0.12       13       0.15       13       0.17        9      0.083
case89pegase .......        7 x    0.076       61       1.14       64 x     1.24       39       0.67       35       0.31
case_RTS_GMLC ......       86       0.71       86       0.90      168       2.62       23       0.43       43       0.45
case300 ............       18       0.21       18       0.26       20       0.38       24       0.36       11       0.14
case_ACTIVSg200 ....       14       0.18       15       0.25       12       0.25       17       0.36        9       0.15
case_ACTIVSg500 ....       21       0.50       22       0.67       35       1.44       25       0.80       18       0.48
case1354pegase .....       50       3.20       58       4.62       35       4.65       31       1.81       21       1.28
case1888rte ........       30       2.56       30       3.00      124       23.3       89       6.83       70       6.52
case1951rte ........       28       2.54       28       2.91       77       23.1       33       2.51      104       8.90
case2383wp .........       32       3.55       32       4.21      184       42.1       32       3.00       32       3.12
case2848rte ........       40       5.06       29       4.27       38       54.1      250 x     23.9      370       46.3
case2868rte ........       31       3.99       31       4.62       58       26.5       47       4.69       33 x     6.65
case_ACTIVSg2000 ...       22       2.31       22       2.69       26       5.99       28       2.58       15       1.85
case2869pegase .....       65       9.43       65       12.0       50       14.3       35       3.73       25       2.93
case2737sop ........       25       3.12       25       3.69       42       9.23       22       2.38       20       2.27
case2736sp .........       28       3.41       28       4.06      462 x      237       23       2.47      160 x     18.5
case2746wop ........       26       3.25       26       3.99       61       14.9       18       2.06      372       43.6
case2746wp .........       28       3.55       28       4.31      315       86.2       17       1.82    10000 x     3253
case3012wp .........       30       4.17       30       4.99      496        207       43       4.70       50       5.82
case3120sp .........       80 x     11.6       88       20.1      123 x     81.0       42       4.71       27       3.36
case3375wp .........       65       10.3       66       17.4      424 x      179       27       3.56       50       6.76
case6468rte ........       47       14.1       47       16.1     1000 x     1468       34       6.33      185       44.6
case6470rte ........       46       15.1       47       17.3       57       56.4      250 x     44.6       33       8.47
case6495rte ........       28 x     8.30       70       26.6       45       23.8       54       10.3       36       8.11
case6515rte ........       57       18.2       69       27.5      111       66.5       50       9.43       46       11.1
case9241pegase .....       88       49.0       91       67.5       81        184       42       14.1       32       16.9
case13659pegase ....       44       28.6       42       29.3       50        674      250 x     66.9      201        100
case_ACTIVSg10k ....       40       20.6       41       25.6       18       19.0       43       15.6       23       11.2
case21k ............       53        283       53        298      457       3079       54       62.1      171        272
case42k ............       64       2472       64       2498      499       9280       51        151      299       1477

